Recommender System for Online Dating Service

Users of online dating sites are facing information overload that requires them to manually construct queries and browse huge amount of matching user profiles. This becomes even more problematic for multimedia profiles. Although matchmaking is frequently cited as a typical application for recommender systems, there is a surprising lack of work published in this area. In this paper we describe a recommender system we implemented and perform a quantitative comparison of two collaborative filtering (CF) and two global algorithms. Results show that collaborative filtering recommenders significantly outperform global algorithms that are currently used by dating sites. A blind experiment with real users also confirmed that users prefer CF based recommendations to global popularity recommendations. Recommender systems show a great potential for online dating where they could improve the value of the service to users and improve monetization of the service.

==> graphs/lbrozovsky-colfi-analysis-ratings-frequencies-libimseti.txt <==
1
1	325
2	316
3	227
4	275
5	225
6	211
7	187
8	187
9	198
10	227
11	278
12	367
13	460
14	611
15	875
16	1161
17	1567
18	1993
19	2468
20	2892
21	3403
22	3639
23	3862
24	4073
25	4014
26	3980
27	3667
28	3429
29	3317
30	2909
31	2586
32	2491
33	2219
34	1957
35	1754
36	1565
37	1444
38	1188
39	1110
40	1059
41	969
42	853
43	800
44	733
45	631
46	592
47	624
48	564
49	550
50	504
51	474
52	464
53	443
54	423
55	359
56	391
57	392
58	356
59	312
60	305
61	313
62	283
63	268
64	310
65	223
66	266
67	246
68	246
69	213
70	244
71	210
72	232
73	200
74	223
75	199
76	189
77	172
78	185
79	171
80	173
81	172
82	162
83	169
84	179
85	145
86	164
87	184
88	183
89	197
90	198
91	186
92	196
93	217
94	209
95	213
96	223
97	205
98	227
99	213
100	231
101	227
102	222
103	248
104	218
105	248
106	268
107	214
108	243
109	274
110	241
111	241
112	269
113	288
114	302
115	279
116	314
117	326
118	285
119	293
120	290
121	300
122	326
123	296
124	297
125	271
126	303
127	267
128	272
129	252
130	264
131	201
132	226
133	225
134	189
135	219
136	195
137	220
138	201
139	186
140	170
141	175
142	191
143	193
144	162
145	183
146	198
147	174
148	210
149	227
150	221
151	252
152	224
153	255
154	298
155	269
156	313
157	322
158	343
159	324
160	378
161	405
162	475
163	376
164	426
165	462
166	477
167	464
168	512
169	556
170	503
171	553
172	489
173	507
174	521
175	530
176	525
177	516
178	509
179	514
180	482
181	457
182	490
183	492
184	470
185	508
186	468
187	467
188	432
189	409
190	410
191	375
192	355
193	358
194	344
195	298
196	293
197	300
198	247
199	279
200	253
201	226
202	202
203	198
204	172
205	172
206	159
207	146
208	153
209	153
210	117
211	128
212	122
213	110
214	100
215	110
216	80
217	102
218	87
219	90
220	92
221	95
222	82
223	88
224	66
225	84
226	79
227	77
228	89
229	74
230	76
231	79
232	85
233	86
234	78
235	58
236	60
237	89
238	75
239	74
240	71
241	60
242	56
243	55
244	49
245	63
246	59
247	54
248	41
249	41
250	34
251	45
252	51
253	37
254	23
255	32
256	35
257	36
258	27
259	31
260	28
261	29
262	26
263	32
264	22
265	20
266	28
267	26
268	30
269	18
270	14
271	20
272	11
273	11
274	19
275	10
276	7
277	14
278	13
279	10
280	10

==> graphs/lbrozovsky-colfi-analysis-similarities-ratings-pearson-libimseti.txt <==
6
-1.0	6418	4	3	2	1	1
-0.98	20595	2	0	0	0	0
-0.96	28531	9	0	0	0	0
-0.94	34573	23	0	0	0	0
-0.92	44309	43	1	0	0	0
-0.9	46431	85	1	0	0	0
-0.88	54607	128	1	0	0	0
-0.86	60448	205	1	0	0	0
-0.84	66380	320	1	0	0	0
-0.82	69588	403	3	0	0	0
-0.8	79426	524	5	0	0	0
-0.78	81753	719	5	0	0	0
-0.76	85694	942	15	1	0	0
-0.74	97284	1208	19	0	0	0
-0.72	98465	1472	28	1	0	0
-0.7	106613	1779	41	3	2	2
-0.68	112573	2259	63	5	2	1
-0.66	123480	2760	93	6	1	1
-0.64	130783	3220	85	10	2	2
-0.62	140996	3601	119	3	1	1
-0.6	145296	4565	172	9	0	0
-0.58	159700	5173	197	18	0	0
-0.56	170576	6131	260	17	3	0
-0.54	186988	7350	379	23	1	0
-0.52	197749	8522	437	35	2	1
-0.5	213842	9647	578	36	3	2
-0.48	221419	11381	742	57	9	2
-0.46	245211	12987	920	91	16	4
-0.44	253257	15013	1097	110	19	6
-0.42	270605	17200	1364	143	22	6
-0.4	316717	19936	1671	186	39	7
-0.38	329698	22903	2068	246	53	17
-0.36	337455	25950	2435	297	66	21
-0.34	374773	29706	3023	395	84	23
-0.32	414321	33755	3574	495	111	43
-0.3	421212	38660	4229	643	175	57
-0.28	448736	44586	5177	833	235	86
-0.26	456312	50375	6441	1082	300	122
-0.24	641038	57390	7568	1370	386	159
-0.22	551969	65109	9083	1705	505	219
-0.2	609641	73354	10812	2111	678	275
-0.18	611337	83463	12958	2719	890	413
-0.16	670978	94954	15477	3358	1127	506
-0.14	740517	107037	18278	4202	1513	685
-0.12	745170	120981	22018	5280	1846	874
-0.1	828528	135843	26042	6546	2389	1136
-0.08	871912	151525	30674	8124	3161	1595
-0.06	929477	170381	37065	10361	4182	2069
-0.04	979704	189946	42226	12728	5464	2893
-0.02	971003	212832	49598	14916	6321	3456
0.0	3109661	283415	69551	22451	9810	5006
0.02	1092004	265945	67244	21371	9493	5214
0.04	1280158	298589	77906	25631	11646	6501
0.06	1402775	332488	90863	31178	14535	8126
0.08	1559369	372632	105421	37353	17635	10163
0.1	1578461	414893	122853	44812	21966	12663
0.12	1667851	463575	142760	53337	26403	15690
0.14	1849120	517260	165315	63986	32051	19101
0.16	1960013	575540	191398	76420	39327	23945
0.18	2066585	640905	220666	90033	46793	28694
0.2	2261069	712517	253227	106901	56391	34999
0.22	2397115	794131	292702	126995	67970	42674
0.24	2545631	880916	334963	148211	80537	50571
0.26	2788600	979504	385662	174941	96330	61291
0.28	2906343	1087065	440631	204278	113172	72165
0.3	3201589	1207676	503891	238896	134140	86319
0.32	3381502	1337223	574072	276676	157529	101438
0.34	3632177	1480748	654706	322378	184820	119576
0.36	3850899	1637309	743597	372826	216402	140789
0.38	4149307	1809135	843633	431647	253013	164917
0.4	4584498	1997241	953812	495780	293363	191834
0.42	4737187	2196887	1074084	567250	337779	221446
0.44	5158573	2419336	1208445	648834	388901	255598
0.46	5559789	2652441	1353418	735679	443448	291613
0.48	5926835	2911333	1515038	833711	507278	334000
0.5	6344372	3185164	1689258	940927	576053	379197
0.52	6792937	3477575	1877117	1057376	649566	427616
0.54	7268411	3793949	2077461	1182321	729620	479497
0.56	7877840	4130599	2296726	1320694	818769	536528
0.58	8399249	4486851	2527676	1467312	913230	598945
0.6	8825901	4850601	2767088	1620226	1013381	663900
0.62	9694780	5237890	3024032	1783136	1119407	732137
0.64	10180036	5628261	3282843	1951321	1229064	802859
0.66	10729509	6032087	3555111	2125538	1343545	878871
0.68	11358912	6434805	3826016	2300319	1458930	951858
0.7	12031123	6837449	4089294	2471357	1571076	1025659
0.72	12803360	7239437	4345012	2632532	1676040	1091760
0.74	13566325	7633990	4581167	2777519	1765585	1147879
0.76	14405817	8013297	4794489	2897550	1836224	1187792
0.78	15204203	8391293	4973661	2990146	1882830	1209034
0.8	16454152	8753251	5116487	3039560	1893616	1201231
0.82	17245100	9081135	5205111	3035321	1860959	1158121
0.84	18351483	9361596	5240315	2980631	1787659	1086696
0.86	19278587	9536164	5171949	2845408	1658511	977138
0.88	20556948	9560331	4975130	2616347	1464635	829304
0.9	21293693	9352665	4590543	2273499	1205507	646286
0.92	22394553	8819425	3979547	1802634	884526	441558
0.94	23084090	7863576	3120129	1235234	537941	241240
0.96	23107050	6281776	2030010	646754	231954	87341
0.98	23184424	3794951	831810	179706	45315	12611
1.0	14478751	636468	65077	8463	1697	501

==> graphs/lbrozovsky-colfi-analysis-similarities-scores-adjusted-libimseti.txt <==
6
-1.0      47524   451     22      1       1       1
-0.98     424498  33378   7233    2255    733     290
-0.96     836929  156573  56694   25796   13765   7870
-0.94     1185604 335158  152465  81948   52095   36000
-0.92     1408498 478687  242023  140695  91641   65010
-0.9      1560765 596354  320876  191799  124705  87063
-0.88     1661143 677148  376839  229907  150362  103936
-0.86     1719320 726808  412260  255106  167679  115857
-0.84     1764992 766773  440756  274099  179830  123887
-0.82     1800371 800339  464565  290638  191882  131936
-0.8      1846931 833832  487436  305591  202020  139001
-0.78     1872128 861512  505961  319024  211213  145471
-0.76     1910715 889329  525502  331188  219425  151054
-0.74     1938572 914576  543450  343407  227047  156308
-0.72     1971210 940442  559400  354072  234896  162034
-0.7      2000253 963245  574487  364253  240970  165407
-0.68     2032582 989342  592644  376325  249522  171939
-0.66     2061459 1013347 606952  385361  255287  175820
-0.64     2089128 1033439 620684  394884  262512  180745
-0.62     2122937 1059383 637901  406293  269708  184976
-0.6      2147781 1079266 649601  413521  274909  188339
-0.58     2177101 1100444 663117  422179  280782  192568
-0.56     2208430 1125973 680836  434903  289054  197797
-0.54     2240793 1149492 696782  444389  295602  202803
-0.52     2266560 1169728 710712  454340  301943  206905
-0.5      2295535 1194600 728740  466349  310075  212126
-0.48     2324734 1220111 746515  478927  318668  218065
-0.46     2356702 1245186 764327  490080  325701  222891
-0.44     2391675 1271999 784001  503649  334649  228288
-0.42     2418072 1296417 800868  515359  342671  233868
-0.4      2453953 1325151 821560  530066  352586  240358
-0.38     2482738 1350296 840743  542388  360771  245616
-0.36     2512076 1376963 860495  557304  371262  252515
-0.34     2544608 1404846 881566  572525  381285  259937
-0.32     2568299 1425573 897781  584619  389778  265715
-0.3      2600148 1453457 919661  600412  401363  274106
-0.28     2626401 1478519 939915  614596  411560  281017
-0.26     2652130 1502165 957819  628170  420753  287882
-0.24     2680968 1525086 976962  642747  432236  296165
-0.22     2706535 1549264 996947  659067  443202  304322
-0.2      2726696 1568696 1012914 671152  452743  310767
-0.18     2752031 1593844 1032055 686622  464651  319574
-0.16     2768687 1609760 1046157 697019  472750  325917
-0.14     2782673 1625774 1059493 707304  481153  331939
-0.12     2807811 1643451 1073650 719282  489387  339309
-0.1      2816449 1655430 1085272 729123  497427  344006
-0.08     2826302 1667062 1096943 738194  504521  349578
-0.06     2836439 1676513 1103474 742520  507691  352566
-0.04     2842688 1684886 1110716 749389  512790  355937
-0.02     2847018 1689247 1114652 752279  515370  358434
0.0       2849615 1690672 1115857 753135  516147  359086
0.02      2848050 1692731 1117752 754617  517434  359874
0.04      2843526 1687664 1112803 751999  516059  359341
0.06      2832736 1682143 1110241 748707  513889  358040
0.08      2826368 1676385 1105166 745666  510804  355850
0.1       2809779 1663500 1096474 739072  506026  351273
0.12      2797163 1653890 1087176 731517  500084  347180
0.14      2776555 1635602 1073853 722543  492978  341333
0.16      2756992 1618929 1059188 711246  485915  336409
0.18      2733336 1601828 1046571 701081  477587  329696
0.2       2712717 1582897 1030544 688013  467345  322261
0.22      2682561 1560264 1012108 674513  458138  316186
0.24      2655382 1535806 992913  659416  446675  307943
0.26      2628151 1511823 975227  646752  437988  301238
0.28      2598885 1487916 955493  631553  426577  293389
0.3       2564457 1458055 932124  614234  414390  284272
0.32      2533551 1431399 913061  600223  403716  277582
0.34      2499531 1404388 891011  583662  392010  269776
0.36      2465767 1376062 869254  568180  380658  261106
0.38      2433232 1347873 848117  553427  370524  253976
0.4       2394936 1317772 826857  537645  359687  246818
0.42      2364001 1292005 807972  524699  351134  241026
0.44      2330865 1265916 788254  509193  339756  233619
0.46      2298584 1236906 765745  495125  330904  227035
0.48      2259770 1209689 747310  481840  320937  220117
0.5       2224478 1181994 728915  469872  313713  215549
0.52      2188781 1154271 707906  455171  303042  208283
0.54      2152231 1125438 689558  444115  296157  203849
0.56      2116592 1099509 671416  431208  288276  198467
0.58      2083709 1075752 654954  420108  281271  194146
0.6       2050884 1050215 636457  408263  273295  189455
0.62      2015385 1023372 618480  396715  266280  184336
0.64      1976572 996407  602649  386390  258319  179063
0.66      1939171 968116  583096  374239  250511  173550
0.68      1905806 943070  568282  363420  244010  169960
0.7       1871427 917536  552098  353603  237499  165824
0.72      1830045 887211  533471  341617  229550  160075
0.74      1798852 863384  517534  331479  223606  156239
0.76      1761040 834869  499004  319735  215032  150177
0.78      1724476 807552  481720  308863  208059  145748
0.8       1693033 779285  461366  295788  199263  139724
0.82      1656303 750103  441608  282226  189778  133069
0.84      1619109 715118  418436  266842  179998  126329
0.86      1579493 677764  396437  249863  168830  119429
0.88      1529717 633817  367155  231088  155490  110537
0.9       1490416 596036  339978  213861  142133  100622
0.92      1441494 550493  306036  190989  128421  90198
0.94      1384486 503491  274337  168009  112954  80566
0.96      1339245 453818  243579  149589  100079  70727
0.98      1396985 447898  235362  141005  91899   63847
1.0       2100779 680471  334551  189521  118270  79115

==> graphs/lbrozovsky-colfi-analysis-values-frequencies-libimseti.txt <==
1
1	20.808844874436666
2	7.12601406864088
3	5.280745663800681
4	5.640424329897187
5	11.149426791603412
6	7.95779169791105
7	8.764449182184615
8	8.242033446844209
9	5.668612259854473
10	19.36165768482682

==> graphs/lbrozovsky-colfi-benchmark-given-random-libimseti.txt <==
10
1	38.27311048523106	17.62801407887391	NaN	NaN	NaN	NaN	NaN	NaN	20.964202488861762	19.485475685350153
2	38.27311048523106	17.62801407887391	NaN	NaN	NaN	NaN	NaN	NaN	20.443305268817994	19.26962497548505
3	38.27311048523106	17.62801407887391	NaN	NaN	NaN	NaN	NaN	NaN	19.85291941420147	18.81787697426627
4	38.27311048523106	17.62801407887391	NaN	NaN	NaN	NaN	NaN	NaN	19.40824979813369	18.585720698071245
5	38.27311048523106	17.62801407887391	20.816256548413996	19.72669175236162	19.722599384829095	NaN	NaN	NaN	19.063930377354456	18.319610989295164
6	38.27311048523106	17.62801407887391	20.54331465767824	19.069638278859465	19.069248093982445	NaN	NaN	NaN	18.748038456360053	18.024651401218563
7	38.27311048523106	17.62801407887391	20.452071236824203	18.66121715125887	18.657775867294983	NaN	NaN	NaN	18.50331870733802	17.829342947913254
8	38.27311048523106	17.62801407887391	20.270949885187996	18.253604617567447	18.24724058743294	NaN	NaN	NaN	18.337504782718508	17.69533289942572
9	38.27311048523106	17.62801407887391	20.10220724058226	17.913243531624367	17.90899514118421	NaN	NaN	NaN	18.16575887422459	17.541160641360527
10	38.27311048523106	17.62801407887391	19.8518671139527	17.535390771007613	17.531895228379504	19.54974741599082	18.783735173698275	18.783922596062823	18.028186078536336	17.4137911406674
11	38.27311048523106	17.62801407887391	19.66525252498782	17.255855673570014	17.252959738498785	19.529510341390806	18.28260921316304	18.286596133406697	17.89475393576657	17.298859105309912
12	38.27311048523106	17.62801407887391	19.548697362528323	17.048016441464505	17.05382983799692	19.536495723176277	18.238794059693674	18.245289826022756	17.771086550491162	17.183169006993886
13	38.27311048523106	17.62801407887391	19.3768263529998	16.798581237170936	16.81065406738502	19.52326955975198	18.06262949772765	18.069933898372188	17.648237525031004	17.06654489605412
14	38.27311048523106	17.62801407887391	19.206906567838054	16.57243281524164	16.590223519474794	19.437456452399832	17.818756158528558	17.831232418626904	17.558586064853383	16.956518635317625
15	38.27311048523106	17.62801407887391	19.093451490426087	16.404194539869437	16.425171000179255	19.403483330424866	17.62488256657492	17.640507876786728	17.483482284004833	16.871112861703512
16	38.27311048523106	17.62801407887391	19.022595296153145	16.266930516227454	16.291017414518596	19.375882240528554	17.44465100318755	17.4597420871931	17.400935785911013	16.795557446966466
17	38.27311048523106	17.62801407887391	18.907492932651017	16.126922186278833	16.15128226064351	19.313622358070024	17.26684935401959	17.288846454833358	17.326719034416364	16.718765132904245
18	38.27311048523106	17.62801407887391	18.847160753298553	16.033682760734777	16.058547825788626	19.304510656786764	17.140046164841184	17.165832334790636	17.266043506522426	16.659192000633468
19	38.27311048523106	17.62801407887391	18.771055568651516	15.921065511755414	15.942930005868277	19.264102660811684	17.01402993722031	17.0439336442678	17.21458851717873	16.606391408283784
20	38.27311048523106	17.62801407887391	18.74511492934413	15.83013815239734	15.84944726412064	19.22297202703345	16.888342577533212	16.919007632768935	17.160088283787868	16.554359401688036
21	38.27311048523106	17.62801407887391	18.697117572059838	15.748920900545842	15.762685742161874	19.161415459221644	16.770689180268583	16.807607979969546	17.107060100139684	16.497050552612645
22	38.27311048523106	17.62801407887391	18.676476684828348	15.669100329798344	15.680353741858921	19.08924560322542	16.653608633232032	16.696518656095808	17.059819106911206	16.449235589226777
23	38.27311048523106	17.62801407887391	18.654097828535555	15.606276747215233	15.61160634868892	19.019566007291093	16.544684056147744	16.593884211353892	17.011802555615144	16.405223463270307
24	38.27311048523106	17.62801407887391	18.625046091517557	15.554703767988817	15.552089510454866	18.905902715036017	16.43866861011001	16.497396495582827	16.969045790679026	16.361625744655207
25	38.27311048523106	17.62801407887391	18.624359953790254	15.51505734928566	15.50328725798544	18.820390317615903	16.340324950214637	16.405692809917348	16.931195912300193	16.323130916094435
26	38.27311048523106	17.62801407887391	18.608104326777564	15.470931847884861	15.45124174670353	18.72755403196193	16.244538397187274	16.32118954647463	16.897283794881552	16.291542863104493
27	38.27311048523106	17.62801407887391	18.61446904144001	15.446954745998138	15.41729624135772	18.65727652053096	16.15775546006775	16.242920156993065	16.86068312951402	16.255994516469883
28	38.27311048523106	17.62801407887391	18.58544691971456	15.416839596827522	15.379933904844364	18.57469849113256	16.07255479369339	16.16920433510875	16.83192685073455	16.228487673362107
29	38.27311048523106	17.62801407887391	18.588673791777147	15.389788737130536	15.34775315203424	18.507145143548335	15.991115937882453	16.100044922446934	16.80716961101872	16.206773989213872
30	38.27311048523106	17.62801407887391	18.58820505692283	15.353496206022848	15.301008374229413	18.417285409876403	15.891558865740906	16.010118508569526	16.776849745036372	16.18076309349377
31	38.27311048523106	17.62801407887391	18.589432976871784	15.332502363350994	15.272322992288323	18.332947434839205	15.80865451332655	15.938296432241856	16.745525553873183	16.15855662762953
32	38.27311048523106	17.62801407887391	18.605731359773017	15.321296121928867	15.253141501261725	18.275563281362324	15.736203108332505	15.876648509598551	16.719077779214803	16.134959698961
33	38.27311048523106	17.62801407887391	18.612446015213923	15.311647444472543	15.2307263753812	18.20906472861079	15.65688476618946	15.807015640283947	16.695181708777305	16.108652494104586
34	38.27311048523106	17.62801407887391	18.63132290821207	15.299053828974785	15.210519621435262	18.141866635690658	15.580182098985865	15.741006969328552	16.670600500266467	16.08729918630218
35	38.27311048523106	17.62801407887391	18.632120698497012	15.282374379416149	15.186500252935966	18.093255386352876	15.505055320268957	15.676174694568132	16.647550191803603	16.066804188637697
36	38.27311048523106	17.62801407887391	18.644138653287325	15.27736180387873	15.171504154433308	18.031610002283795	15.440307053828326	15.620866780388035	16.62754219485243	16.047952955174853
37	38.27311048523106	17.62801407887391	18.659269691343432	15.277546837787234	15.159413139739437	17.98645383237005	15.377378553853557	15.56463905759454	16.610548656445307	16.033797818053884
38	38.27311048523106	17.62801407887391	18.68209220416534	15.271869255981876	15.145006897410024	17.919667475033986	15.313489227667464	15.506350469928023	16.595353048350944	16.021799621510677
39	38.27311048523106	17.62801407887391	18.695656674217503	15.271968739416094	15.136158870828083	17.877035352439698	15.259791290645325	15.458737983860097	16.578240134290375	16.005915490816015
40	38.27311048523106	17.62801407887391	18.708799223255458	15.263983774271953	15.118349012610363	17.839846454868834	15.19825525174583	15.403316070569668	16.55921358319338	15.990811710351807
41	38.27311048523106	17.62801407887391	18.7192534801778	15.2560912466185	15.103843640918363	17.80561962429019	15.142401332843871	15.351243649901985	16.5442532706973	15.978697624551568
42	38.27311048523106	17.62801407887391	18.727060033557645	15.254091586636884	15.09275642228983	17.773306343551283	15.093517307181997	15.303244583995015	16.523923430557	15.960650578922147
43	38.27311048523106	17.62801407887391	18.74699333763112	15.250005677101566	15.083923605132144	17.74431941036475	15.048126943906151	15.262118321740934	16.510287026504773	15.948792380177288
44	38.27311048523106	17.62801407887391	18.753472665554536	15.248195194370123	15.075853437250993	17.727926936573375	15.007296424421279	15.222529730969411	16.495815664027504	15.9373045363052
45	38.27311048523106	17.62801407887391	18.768881552444807	15.252237078294753	15.070696664171237	17.711355482206873	14.96926453834296	15.183861943837679	16.480354136231192	15.924825586040194
46	38.27311048523106	17.62801407887391	18.782328389756188	15.252430432722688	15.062706396511846	17.684306886445935	14.931936689907568	15.145892932678635	16.46713081648348	15.90998247302699
47	38.27311048523106	17.62801407887391	18.79266511467708	15.254659355164915	15.058641142778855	17.65061565551121	14.900256272254914	15.113940340829426	16.45359321997678	15.897806312477211
48	38.27311048523106	17.62801407887391	18.802098745148225	15.257112636613975	15.054714506812958	17.641721155179738	14.872988810038807	15.085552515993534	16.441186482404678	15.886983644931126
49	38.27311048523106	17.62801407887391	18.820448037192403	15.258680608606834	15.047396118545128	17.631284921094807	14.84024091333492	15.051017676773034	16.42948628584606	15.87928078640716
50	38.27311048523106	17.62801407887391	18.839514349469795	15.265872591125017	15.047477831402627	17.624792535787158	14.815150430243266	15.022512106400551	16.41746726648282	15.869495064698569
51	38.27311048523106	17.62801407887391	18.863269186500478	15.267634336895666	15.042488545391613	17.617385194516793	14.78923304223487	14.992538694071042	16.405991555088068	15.862216765383105
52	38.27311048523106	17.62801407887391	18.87739410351083	15.26782478268694	15.04021133404548	17.61571295099937	14.767774170569274	14.967461690254199	16.39362517663818	15.851185074231847
53	38.27311048523106	17.62801407887391	18.896080905961387	15.271138104592868	15.036320733479252	17.610501270824365	14.74780127325841	14.941860377341984	16.3805510212545	15.840586060851928
54	38.27311048523106	17.62801407887391	18.90252301667827	15.270240437835408	15.031073097090383	17.60498813496298	14.723090994052427	14.916152931804133	16.366930940082593	15.832655842791754
55	38.27311048523106	17.62801407887391	18.91985489291085	15.274064229984063	15.02625073839414	17.598545318168792	14.70327355046804	14.889950758021115	16.355902112087968	15.822253927905965
56	38.27311048523106	17.62801407887391	18.938401781429555	15.280225951858586	15.027760231080803	17.599637318237708	14.687437517739005	14.870716242044276	16.346058687989544	15.814377185045473
57	38.27311048523106	17.62801407887391	18.949535912720172	15.281819501981692	15.024267020877529	17.595148927328378	14.668327938476732	14.848283161563081	16.338742540048358	15.806502408773165
58	38.27311048523106	17.62801407887391	18.958966306004186	15.288593537059214	15.026322866891645	17.59743895269198	14.656770320035475	14.833229260559266	16.328337157131536	15.79713216570375
59	38.27311048523106	17.62801407887391	18.969569726691233	15.297404668645582	15.027515784176055	17.601804688212468	14.646996530520303	14.817144425298082	16.31741466202047	15.787107697523986
60	38.27311048523106	17.62801407887391	18.982316626161616	15.301080290083865	15.026051472788257	17.601315217790752	14.637599236993202	14.799031466652416	16.308606669536353	15.77912682062625
61	38.27311048523106	17.62801407887391	18.989533104459216	15.304995795039735	15.027496599476972	17.608274219794456	14.627093593955045	14.785379662306111	16.29871064789392	15.771236203618278
62	38.27311048523106	17.62801407887391	19.002577086266157	15.30960551693554	15.027108366364875	17.59786837762404	14.616602940822936	14.769567890005195	16.29057539190986	15.76439107584041
63	38.27311048523106	17.62801407887391	19.018952962168097	15.313228741183957	15.027236864571586	17.605617177777297	14.60898318107364	14.756305422139022	16.281275466636004	15.75484632511794
64	38.27311048523106	17.62801407887391	19.026716242770988	15.315645109771008	15.02726124581961	17.603715788666776	14.597984159827401	14.742902054905416	16.27160777281798	15.745690944688032
65	38.27311048523106	17.62801407887391	19.03424489417216	15.320456401239305	15.027178623386689	17.604180652410072	14.589092814004644	14.730626527949795	16.26466250911335	15.738441011661495
66	38.27311048523106	17.62801407887391	19.049039366530778	15.327622557092212	15.029197107238918	17.615474592624935	14.585515877619425	14.720988386425352	16.25533468240481	15.729508692706718
67	38.27311048523106	17.62801407887391	19.05653461513444	15.329845684774032	15.028422946301923	17.61283168455122	14.575831005094257	14.708191910062204	16.247313084502053	15.722522294227414
68	38.27311048523106	17.62801407887391	19.061802223185172	15.33519030114205	15.031235491295913	17.62117368212601	14.572691640030309	14.699724845968518	16.240528400540434	15.716316249826063
69	38.27311048523106	17.62801407887391	19.069278760055155	15.339279134791239	15.031972269928751	17.62479958793175	14.568154884356128	14.689224489941216	16.233116106394178	15.710797292803486
70	38.27311048523106	17.62801407887391	19.078533421237758	15.345176691410135	15.033667970231232	17.630757707307858	14.564289981421485	14.68020257525474	16.224171152976112	15.70318329247639
71	38.27311048523106	17.62801407887391	19.09437087201856	15.349836357310728	15.034822829815411	17.631299874141572	14.559961115596403	14.67236717625646	16.21658734613892	15.697457226637612
72	38.27311048523106	17.62801407887391	19.106663355785177	15.355055338249867	15.034313693614635	17.639140164828994	14.555589660872775	14.662363210928683	16.209822917401873	15.692456539480117
73	38.27311048523106	17.62801407887391	19.11959914416721	15.358266241897683	15.033563884921547	17.644543913477133	14.549158153849726	14.652669486658676	16.20185030282014	15.686656902650158
74	38.27311048523106	17.62801407887391	19.12589461044875	15.364269007966616	15.03480032455902	17.652156503012296	14.547088733116587	14.646492160803792	16.194175131690603	15.679255069147397
75	38.27311048523106	17.62801407887391	19.133150507768132	15.369604553094215	15.036005366967661	17.657584852398774	14.54519524239257	14.64057018120555	16.18802051575095	15.674929859688563
76	38.27311048523106	17.62801407887391	19.15061920964771	15.37798388512604	15.039358467396358	17.662751101956967	14.544566097857903	14.636467237906576	16.18132188048892	15.66937347384338
77	38.27311048523106	17.62801407887391	19.16147696771668	15.380824991775075	15.03905198336248	17.668185533360838	14.54148487969579	14.629681256081462	16.176042328922037	15.664663648942362
78	38.27311048523106	17.62801407887391	19.17310166367058	15.385563533096756	15.039922202240316	17.669702393803913	14.539175546348416	14.623871731568286	16.17052746387637	15.66137334906284
79	38.27311048523106	17.62801407887391	19.182586404405843	15.38776561839508	15.040169323406	17.677705270310994	14.538239196678171	14.619239548907487	16.16244720917947	15.654813907855885
80	38.27311048523106	17.62801407887391	19.19679811092456	15.392656481228546	15.040216530796425	17.68808595833924	14.53731319580368	14.613794506803183	16.156130693162044	15.650691722641325
81	38.27311048523106	17.62801407887391	19.209405135135988	15.394690762432717	15.039799030623252	17.6924444568378	14.53331110676008	14.608534461919206	16.15087461039433	15.648072499354077
82	38.27311048523106	17.62801407887391	19.217627645794767	15.398114940434283	15.041202928543235	17.701048652531778	14.534532070540324	14.605322303894003	16.14566834053875	15.644922200146672
83	38.27311048523106	17.62801407887391	19.233717865989934	15.403282036296776	15.044252220146584	17.710161655240135	14.536309810940528	14.603621462797175	16.13731879729439	15.639601474594139
84	38.27311048523106	17.62801407887391	19.237668897137354	15.407779052295437	15.04549538975689	17.710969048284188	14.53706722361895	14.600712686342737	16.13273141345913	15.635929040532739
85	38.27311048523106	17.62801407887391	19.252608589486954	15.41412254909944	15.049112346981266	17.717268638692598	14.53820448527569	14.599621570447137	16.1279860013044	15.631860072611174
86	38.27311048523106	17.62801407887391	19.261256957369483	15.41852100426279	15.049918527729957	17.726183046538765	14.540033257279791	14.596018648257292	16.12463911964286	15.628539809097965
87	38.27311048523106	17.62801407887391	19.276234180564007	15.425576735533445	15.05352531698585	17.75016501357516	14.544623315710423	14.596525520385997	16.11988283116512	15.625126071705642
88	38.27311048523106	17.62801407887391	19.283908312781197	15.429079417006983	15.054016150153625	17.755111666706032	14.544187008125375	14.592582741145737	16.115925465122974	15.621865182695217
89	38.27311048523106	17.62801407887391	19.288643167490125	15.43342069056318	15.054845456269078	17.761737032442866	14.546104694622866	14.589929182105696	16.10917564514706	15.616017889706354
90	38.27311048523106	17.62801407887391	19.29784271312807	15.438392120392006	15.055601381960829	17.76647552462511	14.54789081441632	14.5872910720731	16.105307030761082	15.61343540822502
91	38.27311048523106	17.62801407887391	19.310035310587743	15.441304956055783	15.05570511391953	17.780397231610248	14.546831502448414	14.5849133231457	16.10090242921971	15.610907904615134
92	38.27311048523106	17.62801407887391	19.315319861475118	15.44384555997339	15.054989313596264	17.78801147092835	14.546638267427126	14.581306240449207	16.095669533142367	15.606715521177353
93	38.27311048523106	17.62801407887391	19.32776691325597	15.44734213516363	15.055626338353518	17.794605054706363	14.547344753659939	14.579863150679001	16.09272046114412	15.604355354707215
94	38.27311048523106	17.62801407887391	19.335149072614804	15.449456017176901	15.056884546811814	17.803712324872357	14.547735717093687	14.57854876641691	16.086717765033818	15.600806909801769
95	38.27311048523106	17.62801407887391	19.340521301589916	15.453238715468167	15.058000126718815	17.804701737953284	14.548589564749461	14.576118906435584	16.081883639256727	15.596571351401906
96	38.27311048523106	17.62801407887391	19.349202374030693	15.455717076207891	15.057621499508722	17.809844039160662	14.548756630455728	14.573213829821864	16.077978755336524	15.59516222943329
97	38.27311048523106	17.62801407887391	19.358196542201583	15.458838049573998	15.059314891829892	17.816126397017015	14.549651810894797	14.573415000143061	16.07249931578247	15.591915029419567
98	38.27311048523106	17.62801407887391	19.365898723689405	15.460544824528016	15.059117384540901	17.81803260590657	14.549947403716665	14.571444940855995	16.068989920556497	15.587788631400235
99	38.27311048523106	17.62801407887391	19.3718703576933	15.464479767076481	15.059880437168196	17.824347817313033	14.55170907484262	14.570061034845546	16.06382973985609	15.584592069855605

==> graphs/lbrozovsky-colfi-benchmark-production-libimseti.txt <==
10
0	39.231031746031746	16.58095906566778	18.27480469721849	15.777442650895019	15.871879725341461	18.059638983121832	15.277020740080054	15.313496192788598	17.008673885202004	15.858037774951722
1	39.15373015873016	16.872528305975404	18.734730615918735	15.991884164899012	15.999016481083583	17.94538588218886	15.700188415816086	15.937560970394781	17.288835855351024	16.047158193755052
2	39.301904761904765	16.12338668948124	18.25507473796447	15.252391810537237	15.252094915800498	16.908790722659337	14.758491210104113	14.929509355354686	16.39235144620598	15.537744250615537
3	38.990317460317456	16.62126056886671	18.2957829280208	15.585402782431713	15.576999429266234	16.755730404611644	15.065532684169439	15.161752407448809	16.883753501400562	15.859552916057515
4	39.06214285714286	16.391040351883728	18.380661508807076	15.73988801296692	15.67843214650623	17.716254034231174	15.502581689694026	15.52542558582248	16.74524118037238	15.84160563837293
5	39.35738095238095	16.465625457997998	17.98129732242242	15.594146289697845	15.58578599133014	17.061465376072114	14.918701511599094	15.057695433122056	16.474310169804355	15.422175790187111
6	39.32436507936507	16.79387730035906	18.67389756846877	16.066548501113807	15.981174736421325	17.8950065252901	15.530986441383279	15.602174617258912	17.36078111586304	16.38920299870168
7	39.085	16.543769546380513	18.05695758195104	15.736727161001292	15.878219458077838	17.497185635483508	15.422958654053312	15.49251379038613	16.61201232629804	15.615200305053298
8	38.88404761904762	16.669930753590094	18.557708652048277	15.74822419623643	15.554363007565605	17.562873806605	15.141625159946278	15.236762491170552	16.820953070500554	15.808882475549144
9	39.29055555555556	16.4916810097533	18.74258891260437	15.704245184831453	15.762786596119929	17.86859940667133	15.552209641585693	15.729870032665588	16.72728076141293	15.907298440049534
10	38.79785714285715	16.25381555234246	17.895538905677846	15.14731293508946	15.314454516862344	16.693413243485118	14.993983614951356	15.08333974408288	16.353522331912263	15.41286972411494
11	38.77626984126984	16.11383192678301	18.161552740991993	15.40708156053941	15.46067662346732	17.288795379147853	14.859858351174696	15.102818270165209	16.403999662928236	15.590853773312386
12	39.09563492063492	16.842909569543444	18.057116274573772	15.617621693458315	15.692208380887626	17.298037425832955	15.425578734266349	15.633365499384592	16.751037969985852	15.991155446215602
13	38.800873015873016	16.12312260646263	18.093963722866487	15.479215060007743	15.627678194218117	16.64126878850805	15.063365121679018	15.35040656222429	16.735646730858033	15.921650303593934
14	39.28492063492064	16.892434276540236	18.316640908003034	15.895053265494724	15.67963851352726	17.2207555164434	15.166723375297723	15.363911719572258	16.854593653481064	16.13915981385861
15	39.2	16.54935130098201	18.09394355818446	15.337199862646905	15.34912276512076	17.819928487024843	15.043471973681832	15.227165259722641	16.550483322710857	15.49808238006562
16	39.3418253968254	15.995869321511375	18.00245419213805	15.43705682409576	15.512523850119758	17.444982512779124	15.101921185991982	15.329489402309045	16.303854875283445	15.386461251167136
17	39.04261904761905	16.154425774056445	17.535656995220045	14.84316310186957	14.876644570131162	16.98761468134162	14.735105117443132	14.937771019879484	16.515768651128766	15.369801976527805
18	39.21809523809524	16.777895615174906	18.328580627357187	15.835918881244663	15.7340629387111	17.746596239398947	15.578603529187385	15.826235643308815	17.093285202997	16.254708097928436
19	39.25714285714286	16.332054072631458	18.229594714366286	15.529826378226936	15.430324227959746	17.661960758975685	15.298826083139808	15.350335168333146	16.551544733904684	15.377538352398687
20	38.47928571428571	16.241900304086865	18.256612400641107	15.65992468415938	15.693967929532567	17.581166983693443	15.449481074481074	15.609413332033597	16.67455794411051	15.78547947778717
21	38.683095238095234	16.582273033723983	18.16676174527521	15.617994628100874	15.722025636433626	17.86689235722168	15.669044718983818	15.683998953730091	16.795237328796	15.940324908066843
22	38.67960317460317	16.487123875767534	18.39015082015339	15.440915969879972	15.45346208658902	17.47575760082274	15.172654342518314	15.330875110633894	16.839085801027736	15.689489418302976
23	39.244126984126986	16.63362110838784	18.45690535160174	15.634161886551945	15.752778031016703	17.75406693648901	15.638697346014418	15.84692840199448	17.066863971452463	15.952080824451423
24	39.165079365079364	15.902457500612705	17.59963860454982	15.130985458088261	15.219903242573269	17.024634181741412	14.854303866936846	15.04863114777987	16.1277820523781	15.314078151205996
25	39.22	16.410629748975612	17.970333685347704	15.359727001118618	15.436174469787916	16.814411673836062	14.737037037037034	14.974508567223799	16.626960379204544	15.657805841388631
26	39.49166666666667	16.223397057816875	18.051645451847573	15.231574820788529	15.338856639649192	17.498669421746342	15.100527369462425	15.271824420865245	16.633992499147627	15.646166921265007
27	39.21126984126984	16.65981592208632	18.02390098164746	15.637467652872017	15.633505764325308	17.576412148277594	15.501064074932563	15.576307594328675	16.501486241025614	15.569679453002966
28	39.101349206349205	16.35548102388676	18.325620739413846	15.383630952380953	15.453871222379304	17.234311792849958	14.97585102236265	15.187020365330087	16.453024350282163	15.386641178496383
29	39.37079365079365	16.619929807128845	18.299074523140913	15.580235856097927	15.399599631964778	17.441663000100345	15.170332338860751	15.380787359344863	16.664965176160983	15.58682337361364
30	39.09214285714286	16.453679711521175	18.550726399118435	15.732367609610048	15.742126351477397	17.926657225264755	15.75260837358306	15.743347823223342	16.941693223590192	16.079770737643777
31	38.823015873015876	16.29238410122089	17.874843990015364	15.57567149688972	15.836379709937159	17.36086988964279	15.280625806941597	15.512867451359188	16.191656340355227	15.513401470799016
32	39.162301587301585	16.322984687058465	18.031001139364957	15.26176622938576	15.286269370349665	17.372963860949074	15.095103197086202	15.258210385434733	16.348275770386323	15.532932497736773
33	38.998888888888885	16.412536150960687	17.8749603224512	15.4592227695676	15.65772761042011	17.420231457620766	15.452954707125462	15.60540896586462	16.588152940953897	15.48442604094778
34	38.88404761904762	15.833520458783825	17.73014104325235	15.013121195883652	14.995993850018404	17.205875012478785	14.791182430418976	14.943338922771767	16.205858326963142	15.262206148282099
35	39.12325396825397	16.171930563130083	17.78192823482452	15.236486285166052	15.27817539841588	17.185989776351224	15.14041514041514	15.369822906078406	16.179000582287863	15.317010890800328
36	39.28507936507937	16.01463977403827	18.076704148177036	15.153588583540273	15.255307649830224	16.94968768782477	15.094397804451228	15.22825468579424	16.39501438159156	15.325954882588066
37	38.87301587301587	16.278562269530656	18.06683269821266	15.512356587842577	15.55361003806796	17.52788167245602	15.343176376695927	15.495217243985717	16.768820673027946	15.486183642154398
38	39.76571428571428	16.689510692118255	18.40888567816507	15.73180617661672	15.845880794595496	17.192953298986207	15.001225461129163	15.113129067772338	16.5535330660826	15.661733036834939
39	39.68365079365079	16.409118033178185	17.528549881491056	14.895478891460307	14.848632996873887	17.120088685348744	14.618062787510382	14.645464686227772	16.14921739726732	15.035057986907255
40	38.99904761904762	16.332024382786823	18.21068184590039	15.412054561872468	15.531598542648267	17.663368717040104	15.277777777777779	15.506070327734792	16.76782846296644	15.795809258152355
